strategFTO: Untimed control for timed opacity

We introduce a prototype tool strategFTO addressing the verification of a security property in critical software. We consider a recent definition of timed opacity where an attacker aims to deduce some secret while having access only to the total execution time. The system, here modeled by timed automata, is deemed opaque if for any execution time, there are either no corresponding runs, or both public and private corresponding runs. We focus on the untimed control problem: exhibiting a controller, i.e., a set of allowed actions, such that the system restricted to those actions is fully timed-opaque. We first show that this problem is not more complex than the full timed opacity problem, and then we propose an algorithm, implemented and evaluated in practice.

==> results/result-graph-ATM-scalable-50a-1800TO.csv <==
Actions,-find min,-find min -witness,-find max,-find max -witness,-find all
1,2.8909219999999998,2.042114999999967,12.612909,5.919524,22.979199999999764
2,3.189317,2.437938000000031,17.805705000000003,11.300522,44.678801999999905
3,3.8424810000000003,2.741587999999865,23.988474999999998,17.58474,87.06623900000022
4,4.431561,2.8546739999999318,31.148786,24.921129,172.26258199999984
5,4.897766000000001,3.7677990000001955,39.690572,10.335375999999997,342.9539170000003
6,6.074878999999999,4.088958999999932,48.78327599999999,11.11614800000001,683.7721420000003
7,7.021923000000001,4.541909999999916,59.14255600000001,12.352108999999999,1362.4815689999996
8,8.342824999999998,4.686891999999943,70.08684099999999,13.464163,
9,9.318674000000001,5.627820000000156,82.44799699999999,14.521681999999998,
10,10.510399,5.907058000000006,95.85828700000002,15.649833999999984,
11,12.041279000000003,7.657672999999932,111.15693900000002,30.48868300000001,
12,13.985747000000003,9.426400999999942,126.10673199999997,46.004523000000006,
13,15.541744999999992,10.940808000000061,143.14518499999997,62.50376499999999,
14,17.577542000000008,12.830462000000125,160.411153,80.318127,
15,19.875277999999994,15.033276999999998,180.2373,85.63830200000001,
16,21.935133000000008,17.384357999999793,199.33775600000013,105.15440600000005,
17,24.391368,17.631735000000162,221.03562199999988,146.97647899999993,
18,27.635886,20.526530999999977,241.70259299999998,168.791111,
19,30.489317999999997,23.654435999999805,264.7212749999999,191.1585819999999,
20,33.42880299999999,26.592843000000357,287.8450590000002,215.33413400000018,
21,36.58492000000001,28.600633000000016,313.34083299999975,239.52365599999985,
22,40.45534600000002,30.916317999999592,339.2354830000004,265.90276600000016,
23,44.30541099999999,33.92376000000013,366.07428600000003,292.50642500000004,
24,48.516467999999975,36.43145200000026,395.95359499999995,322.15908899999977,
25,53.209798000000035,38.300604999999905,423.8622989999999,350.91975200000024,
26,58.02166799999992,41.21404399999983,453.58962900000006,368.86403299999984,
27,62.35616600000003,43.57477800000015,484.28277100000014,400.38584900000023,
28,68.56188400000008,46.59533099999999,517.0338269999993,419.43097499999976,
29,74.39284299999997,49.737258999999995,551.5763160000006,436.3535370000004,
30,80.63726099999997,53.14729699999998,586.0287069999995,453.3684779999994,
31,86.89353500000004,55.72231099999999,621.8311170000006,472.62871499999983,
32,92.90684499999998,59.136059999999816,656.7461779999994,492.10329100000035,
33,100.67252000000008,66.99647800000002,693.8198169999996,528.7054939999998,
34,111.65695699999992,76.1742119999999,730.9274210000003,564.6792640000003,
35,120.37393500000007,85.48115400000006,768.8667910000004,604.4162040000001,
36,128.348076,94.59185500000012,809.3567779999994,645.0112359999994,
37,137.28497300000004,102.76630599999999,856.9827080000014,685.0326530000011,
38,147.67644099999984,112.83368000000019,897.3920739999994,728.483533999999,
39,157.419733,121.77314800000022,940.9836319999995,771.6840599999996,
40,168.73819299999997,132.44699299999957,984.6470950000003,818.2509320000008,

